Automating Semantic Analysis of System Assurance Cases using Goal-directed ASP

Assurance cases offer a structured way to present arguments and evidence for certification of systems where safety and security are critical. However, creating and evaluating these assurance cases can be complex and challenging, even for systems of moderate complexity. Therefore, there is a growing need to develop new automation methods for these tasks. While most existing assurance case tools focus on automating structural aspects, they lack the ability to fully assess the semantic coherence and correctness of the assurance arguments. In prior work, we introduced the Assurance 2.0 framework that prioritizes the reasoning process, evidence utilization, and explicit delineation of counter-claims (defeaters) and counter-evidence. In this paper, we present our approach to enhancing Assurance 2.0 with semantic rule-based analysis capabilities using common-sense reasoning and answer set programming solvers, specifically s(CASP). By employing these analysis techniques, we examine the unique semantic aspects of assurance cases, such as logical consistency, adequacy, indefeasibility, etc. The application of these analyses provides both system developers and evaluators with increased confidence about the assurance case.

==> figures/Temp/response.txt <==
Respected Program Chairs,

We would like to express our sincere gratitude to the anonymous reviewers for their valuable feedback and constructive suggestions. We have made every effort to address all comments and concerns as thoroughly as possible. Below, we have included the reviews, clearly marking each question or concern with "======" and providing our responses under the "Response:" label below each question.

Should you have any additional concerns or require further clarification, please do not hesitate to let us know. We are more than willing to provide any necessary information.

Thank you once again for the opportunity to present our work at the conference and journal.


*****************************************************
*****************************************************
----------------------- REVIEW 1 ---------------------
The paper presents semantic analysis capabilities for enhancing Assurance 2.0 using a particular variant of an ASP solver.
The basic idea is to transform a case in Assurance 2.0 into a logic program, which is exploited to show some properties employing formal reasoning.
This application is exciting and, in my view, promising.
However, these transformation steps and the reasoning are not fully comprehensible to me.
I believe this is also caused by the usual ...

=============================================
Reviewer Q: ...Prolog encoding of information into complex list structures, which are passed around. Why not use the usual ASP approach of generating answer sets representing solutions instead of deducing complex structures?

    Response: Statements in an assurance case can refer to multiple concrete instances of objects, properties, and environments or their respective Types (variables in ASP). When translating these to logic statements for analysis, it was crucial to cohesively maintain these groups of objects, properties, and environments. Intuitively, lists served as a straightforward means to capture them in logic program syntax. Using lists did not affect the way we analyzed the assurance case using s(CASP). Further, the end users never see these ASP formulations. Hence, we didn't change our initial choice of using lists.
       
=============================================
Reviewer Q: ...I am confused with the approach that if a query is not entailed, the deduction of the negation should provide an explanation. Maybe you mean negation-as-failure. However, in this case, there are myriads of explanations. Please clarify this issue. 

    Response: Yes - it is indeed negation as failure. When the positive query fails, we execute the negated query, which returns an explanation - first found counter-example - that elaborates in which 'world' the negated query is true. The assurance case author resolves the counterexample and repeats the process iteratively until the positive query is successful. We have specified the correct type of negation in the paper.
  
=============================================
Reviewer Q: Please clarify what Figure 4 is about.

     Response: Figure 5 (previously Fig 4) shows the various types of relationships that can be specified between objects and properties in an assurance case statement and how the PropertyList is formulated for each relationship type. We have added an explanation about the table in Step 2 in Section 4.

=============================================
Reviewer Q: Table 2, Prolog Translation of claim: "theory(...) :- ." The closing point seems to be wrong.

    Response: We have fixed the table.
    
=============================================
Reviewer Q: Because of the space limitation, I would appreciate a more focused presentation that would make the approach reproducible.

    Response: The approach has been evaluated on multiple industrial strength case studies, particularly in the fields of Avionics and Nuclear Reactor. The Technical report has details. However,  since some of them are not publicly sharable, we haven't explicitly mentioned their names. 

    
*****************************************************
*****************************************************

----------------------- REVIEW 2 ---------------------
This looks to be an application paper on the analysis of assurance cases. Actually it seems to be more a paper about a tool, Assurance 2.0 framework and ASCE tool. This paper is supposed to be about certification of safety and security critical systems, however, in it's present form it doesn't deliver on this promise. 

=============================================
Reviewer Concern: ....The paper is rather high level and informal which makes it difficult to ascertain this goal. Certification in general is challenging but it is uncertain where is the challenge presented in the paper.

    Response: We have edited the introduction and also added a motivation section to make the challenge of system assurance explicit. More explanation has been added to the paper as well. As we explain in the paper, practitioners build an assurance case diagramatically using natural language text as claim, argument, and evidence. Inconsistencies may lurk underneath that will be discovered by mapping the assurance case to ASP and querying the resulting program. Hope this point is clear now.

=============================================
Reviewer Q: The paper translates assurance cases into Prolog and ASP. Why the "and"? It is unclear if both Prolog and ASP are needed. Why not just ASP? If it's Prolog then the (full) Prolog could include features which may be difficult for ASP approaches to fully deal with.

    Response: We have removed all references to Prolog in the paper and used only ASP. 

=============================================
Reviewer Concern: The motivation is to have guarantees about properties in the assurance cases. However, this is very high level. It needs some formality to understand what is being dealt with.

    Response: We have explained the assurance case using a simpler example in the Motivation section. It is intended to intuitively understand the potential semantic issues.  

=============================================
Reviewer Concern: Assurance cases are not well described. After reading the paper, it is not clear it is sufficient to have a proper model of what is an assurance case. Without that understanding, reasoning is a problem.

    Response: We have updated the paper with more explanation and added additional references to Assurance 2.0, as well as explained an assurance case using a simpler example in the Motivation section. 

=============================================
Reviewer Concern: The ArduCopter system is used as a case study. However, it is unclear the usefulness of it. It seems to have details that are unclear and may not help explain the paper too well. 

    Response: We have evaluated our approach on multiple industrial strength case studies (refer Varadarajan et al. (2024) for details). However, we used excerpts from the Ardcuopter case study, which was the only public-release, open-source, close-to-real-world example we could use in this paper (the ones in avionics and nuclear domain are not public. 

=============================================
Reviewer Concern: Fig 1 mentions a theory of static code analysis, however, while that may sound interesting from a certification standpoint there is little about that in the paper.

    Response: The scope of this paper is the focus on the semantic analysis portion of our work. Hence, we just introduced a theory and explained in the later part, how a correct theory application is checked. However, the details about the theory in particular and its relevance to certification were not in scope of this paper. The complete details of the cases study and the theories will be available upon request - or will be publicly available after DAPRA publishes our final report -  Varadarajan et al. (2024)
        
=============================================
Reviewer Concern: Assurance statements are also very informal. It is unclear what exactly they are. How to reason about them with s(CASP) etc.

        Response:  The components of an assurance case map very closely to ASP as explained in Table 1. The components, unfortunately, are organized in a diagram and described in natural language. We automatically translate the case into ASP and then query the resulting program to check for inconsistencies. While describing an assurance case, a practitioner may introduce inconsistencies that our system will discover. This has been explained in the paper, and we hope that the overall point is clear to the reviewer. 

=============================================
Reviewer Concern:Fig 4 seems not very useful. How does the left cell relate to the right cell?
            Response:  Figure 5 (previously Fig 4) shows the various types of relationships that can be specified between objects and properties in an assurance case statement and how the PropertyList is formulated for each relationship type. We have added an explanation about the table in Step 2 in Section 4.
            
=============================================
Reviewer Concern: Consistency rules and global integrity constraints are mentioned but it is unclear what they are. Usually integrity constraints apply in a dynamic setting, e.g. database integrity constraints.

      Response: Global constraints and consistency rules are known to the domain expert carrying out the assurance effort. For the motivating example, this could be a global constraint such as: Tim has never driven in snow. Thus, if the game was in Minnesota in the winter, then the assurance case will fail from Jon's dad perspective. 

=============================================
Reviewer Concern: Overall it is unclear what is the technical challenges and problems being solved in this paper. I can understand that perhaps assurance cases may have some complex beast and difficult to explain but still for a paper, technical precision is necessary. Maybe clearer examples would also show what is the problem and reasoning needed.

       Response: We have added more explanation to the paper and a motivating example (Section 2), and we hope that the paper is clear. We will point out that our approach has been useful in the avionics and nuclear domains.

Minor comments:
=============================================
Reviewer Concern: Why is it "The goal-directed execution of s(CASP) simulates human thinking", usually reasoning does not have simulating human thinking as its goal.

       Response: This phrasing has been removed. 

=============================================
Reviewer Concern: ACSE seems to be a commercial product. The reference is simply to a webpage of the product:
https://nam12.safelinks.protection.outlook.com/?url=https%3A%2F%2Fwww.adelard.com%2Fasce%2F&data=05%7C02%7CAnitha.Murugesan%40honeywell.com%7Ca6e54a82445648910a6e08dc9690c161%7C96ece5269c7d48b08daf8b93c90a5d18%7C0%7C0%7C638550795673596995%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C0%7C%7C%7C&sdata=YQbyxl1nCGM%2FMP8YdDlE2qPa5oAjZZT72zCKB71y35E%3D&reserved=0
So it may not too useful for the reader to know what is ACSE as the webpage is typical of a product marketing page. Perhaps there is a better "technical reference"?

     Response: Since it is a commercial product, we can't reference the manual. However, the technical paper on "Bloomfield, R. and Rushby, J. 2021. Assurance 2.0: A manifesto." discusses the fundamentals of the approaches, that form the basis for the tool. 

     
*****************************************************
*****************************************************

----------------------- REVIEW 3 ---------------------
Summary
This paper addresses the challenge of automating the semantic analysis of assurance cases for system certification. It introduces an enhanced version of the Assurance 2.0 framework that employs common-sense reasoning and answer set programming (ASP) solvers, specifically s(CASP). The methodology focuses on leveraging semantic rule-based analysis to examine aspects such as logical consistency, adequacy, and indefeasibility of assurance cases. The approach is validated using the ArduCopter system as a case study.

Strengths
The application of s(CASP) for semantic analysis in assurance cases is novel. The paper clearly demonstrates how s(CASP) can handle logical reasoning tasks essential for this purpose.
 The paper provides a detailed methodology, from the formalization of assurance statements to the transformation into logical predicates and the subsequent analysis using s(CASP).
Using ArduCopter as a case study adds practical relevance and demonstrates the feasibility and effectiveness of the proposed approach.

Weaknesses
=============================================
Reviewer Q: - Limited discussion on scalability: while the paper mentions enhancements to s(CASP) for scalability, it lacks a detailed discussion on the limitations and potential performance issues when applied to larger and more complex assurance cases.

    Response: We evaluated our approach on 3 industry strength assurance cases. Since a majority of the assurance cases were grounded,  s(CASP) could reason without any issues; However, in parts of the assurance cases when we use Theories with deep hierarchical structures, where variables are involved, we found that displaying the justification tree in HTML format was time-consuming. Hence we enhanced the s(CASP) tool by implementing a more efficient and robust search, adding a debugger, and incorporating several builtins. We have briefly mentioned this in Page 12. 

    In the future, we intend to evaluate s(CASP) reasoning ability for very large complex/large assurance cases. 

    From a usability perspective, currently, the justification tree is displayed using logic programming syntax. One of our next steps is to explore the option to display the justification tree in a user-friendly manner.   

=============================================
Reviewer Q:
- Assumption of domain knowledge: the methodology assumes a significant level of domain knowledge for defining adequacy and completeness rules, which might limit its applicability to more generalized assurance cases without expert input.

    Response: It is expected that the author and reviewer of the assurance case are domain experts. They are not expected to know the syntax of ASP or the details of the analysis. Through the use of theories (reusable assurance fragments), pre-defining a repository of universal semantic rules that are applicable for a large category of systems, and providing various analysis capabilities at the backend, we are aiming for a correct-by-construction approach to assurance cases; That way, our goal is to reduce the author/reviewer's cognitive burden. Especially, in cases where there is a need for continuous assurance of systems, our approach is intended to decrease the repetitive tasks of reviewers and authors. 

=============================================
Reviewer Q:
- The evaluation is primarily focused on a single case study. Broader validation across multiple domains and assurance cases would strengthen the claims of generalizability and robustness.

    Response: We have evaluated our approach using multiple industrial strength case studies from the Avionics and Nuclear domains. This statement along with references of the evaluations is included in the introduction and conclusion. 
    
*****************************************************



==> figures/Temp/reviews.txt <==
----------------------- REVIEW 1 ---------------------
SCORE: 2 (accept)
----- TEXT:
The paper presents semantic analysis capabilities for enhancing Assurance 2.0 using a particular variant of an ASP solver.
The basic idea is to transform a case in Assurance 2.0 into a logic program, which is exploited to show some properties employing formal reasoning.
This application is exciting and, in my view, promising.


>>>>>>>>>>>>
1
>>>>>>>>>>>>
However, these transformation steps and the reasoning are not fully comprehensible to me.
I believe this is also caused by the usual Prolog encoding of information into complex list structures, which are passed around.
Why not use the usual ASP approach of generating answer sets representing solutions instead of deducing complex structures?

    [Anitha]: Is there a reason why we choose the list structures?
    Lists are allowed in Casp - it was the most convenient way to translate from assurance case - to represent the variables and instances of property-objects. 
    The translation was straightforward from assurance case -> ASP 


>>>>>>>>>>>>
2
>>>>>>>>>>>>
I am confused with the approach that if a query is not entailed, the deduction of the negation should provide an explanation. Maybe you mean negation-as-failure. However, in this case, there are myriads of explanations. Please clarify this issue.
    [Anitha]: Yes - it negation as failure; negated query provides an explanation - counter-example -- we resolve the counter-example - iteratively fix the counterexamples. 
  
>>>>>>>>>>>>
3
>>>>>>>>>>>>
Please clarify what Figure 4 is about.
    [Anitha]: I explained this using an example; I intentionally reduced it for space constraints previously. 
    give realistic examples of properties. explain construction with an example. 
    give 3 diff examples - of assurance text and derive its proper and objects. 
    eg : tim/driver

>>>>>>>>>>>>
4
>>>>>>>>>>>>
Table 2, Prolog Translation of claim: "theory(...) :- ." The closing point seems to be wrong.
   [Anitha]: Fix the ' ' for all IDs.
    all IDs is a constant; it is not a variable.

Because of the space limitation, I would appreciate a more focused presentation that would make the approach reproducible.
    [Anitha] : reference tech report - say that there was a DARPA extensively evaluated by an team that checked that it was reproducible. 

----------- Originality -----------
SCORE: 4 (good)
----------- Significance -----------
SCORE: 4 (good)
----------- Technical quality -----------
SCORE: 3 (fair)
----------- Presentation -----------
SCORE: 3 (fair)


----------------------- REVIEW 2 ---------------------
            [Anitha]: Looks like this reviewer would have been happy with the entire tech report that explains our approach end to end; I think we have referenced it. 
            May be check if we can get  the URL for the final tech report. 

SUBMISSION: 69
TITLE: Automating Semantic Analysis of System Assurance Cases Using Logic Programming and Commonsense Reasoning
AUTHORS: Anitha Murugesan, Isaac Wong, Srivatsan Varadarajan, Joaquín Arias, Gopal Gupta, Robert Stroud, Robin Bloomfield, John Rushby and Elmer Salazar

----------- Overall evaluation -----------
SCORE: -2 (reject)
----- TEXT:
This looks to be an application paper on the analysis of assurance cases. Actually it seems to be more of a paper about a tool, the Assurance 2.0 framework and the ASCE tool. This paper is supposed to be about certification of safety and security-critical systems, however, in its present form, it doesn't deliver on this promise. 

    [Anitha] ASCE is a mature tool; we have expanded it with ASP plugin for analysis
    ASCe is a vehicle to explore ways to address the challenges
    may be strengthen the conclusion

>>>>>>>>>>>>
5
>>>>>>>>>>>>
The paper is rather high-level and informal which makes it difficult to ascertain this goal. Certification in general is challenging but it is uncertain where is the challenge presented in the paper.
    [Anitha]: We have explained this in the introduction. 
    add a Motivation section? for Assurance case challenges. semantic inconsistencies. 
    confirm with Robin too. 
    ensure correct by construction - if we end up with a sound assurance case. 
    principle-based approach to assurance. 
    Assurance is manual - even with tools like ASCE - logic/semantic inconsistencies can be hard to find. our contribution is formalizing the informal statements and automating the analysis.  

>>>>>>>>>>>>
6
>>>>>>>>>>>>
The paper translates assurance cases into Prolog and ASP. Why the "and"? It is unclear if both Prolog and ASP are needed. Why not just ASP? If it's Prolog then the (full) Prolog could include features that may be difficult for ASP approaches to fully deal with.
    [Anitha]: I think this is changed to ASP in the entire paper now. 
    Fixed
    remove in Fig 2. ASP/CASP = remove decision support. 
    


>>>>>>>>>>>>
7
>>>>>>>>>>>>
The motivation is to have guarantees about properties in the assurance cases. However, this is a very high level. It really needs some formality to understand what is being dealt with.
        [Anitha]: provide an explanation in the response.
        In the motivation section -, give high level desc of the properties using driver example. give some mathematical formulation of the assurance case at high level. 
        
        I guess we have described it in STEP 1 section 4. Not sure if this should be explained upfront too. 

>>>>>>>>>>>>
8
>>>>>>>>>>>>
Assurance cases are not well described. After reading the paper, it is not clear it is sufficient to have a proper model of what is an assurance case. Without that understanding, reasoning is a problem.
        [Anitha]: maybe the formal description of the assurance case ad the analysis in the motivation section will clarify it.
        take from the Assurance 2.0 paper.
        
        I can add some explanation as to basis structure of an assurance case in 2.1; but we have explained in Section 3 - an overview of the arducopter case. 
    

>>>>>>>>>>>>
9
>>>>>>>>>>>>
The ArduCopter system is used as a case study. However it is unclear the usefulness of it. It seems to have details which are unclear and may not help explain the paper too well. Fig 1 mentions a theory of static code analysis, however while that may sound interesting from a certification standpoint there is little about that in the paper.
        [Anitha]: 


>>>>>>>>>>>>
10
>>>>>>>>>>>>
Assurance statements are also very informal. It is unclear what exactly they are. How to reason about them with s(CASP) etc.
[Anitha]: explain in the response. 


>>>>>>>>>>>>
11
>>>>>>>>>>>>
Fig 4 seems not very useful. How does the left cell relate to the right cell?
[Anitha]: done.


>>>>>>>>>>>>
12
>>>>>>>>>>>>
Consistency rules and global integrity constraints are mentioned but it is unclear what they are. Usually integrity constraints apply in a dynamic setting, e.g. database integrity constraints.
[Anitha]: give Driver example in motivation section. 


>>>>>>>>>>>>
13
>>>>>>>>>>>>
Overall it is unclear what is the technical challenges and problems being solved in this paper. I can understand that perhaps assurance cases may have some complex beast and difficult to explain but still for a paper, technical precision is necessary. Maybe clearer examples would also show what is the problem and reasoning needed.
[anitha] describe in introduction assurance case; what regulators do. (look into DASC paper)
increased confidence in assurance case

Minor comments:

>>>>>>>>>>>>
14
>>>>>>>>>>>>
Why is it "The goal-directed execution of s(CASP) simulates human thinking", usually reasoning does not have simulating human thinking as its goal.
[Anitha] : removed. 

>>>>>>>>>>>>
15
>>>>>>>>>>>>
ACSE seems to be a commercial product. The reference is simply to a webpage of the product:
https://nam12.safelinks.protection.outlook.com/?url=https%3A%2F%2Fwww.adelard.com%2Fasce%2F&data=05%7C02%7CAnitha.Murugesan%40honeywell.com%7Ca6e54a82445648910a6e08dc9690c161%7C96ece5269c7d48b08daf8b93c90a5d18%7C0%7C0%7C638550795673596995%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C0%7C%7C%7C&sdata=YQbyxl1nCGM%2FMP8YdDlE2qPa5oAjZZT72zCKB71y35E%3D&reserved=0
So it may not too useful for the reader to know what is ACSE as the webpage is typical of a product marketing page. Perhaps there is a better "technical reference"?

[Anitha]: Ask robin if there is a tech reference link to ASCE. 
use references from SAASSUR -- confidence and defeator reports -- Assurance 2.0 refere
previous DASC 2023 paper.

----------- Originality -----------
SCORE: 3 (fair)
----------- Significance -----------
SCORE: 2 (poor)
----------- Technical quality -----------
SCORE: 1 (very poor)
----------- Presentation -----------
SCORE: 1 (very poor)



----------------------- REVIEW 3 ---------------------
SUBMISSION: 69
TITLE: Automating Semantic Analysis of System Assurance Cases Using Logic Programming and Commonsense Reasoning
AUTHORS: Anitha Murugesan, Isaac Wong, Srivatsan Varadarajan, Joaquín Arias, Gopal Gupta, Robert Stroud, Robin Bloomfield, John Rushby and Elmer Salazar

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
Summary
This paper addresses the challenge of automating the semantic analysis of assurance cases for system certification. It introduces an enhanced version of the Assurance 2.0 framework that employs common-sense reasoning and answer set programming (ASP) solvers, specifically s(CASP). The methodology focuses on leveraging semantic rule-based analysis to examine aspects such as logical consistency, adequacy, and indefeasibility of assurance cases. The approach is validated using the ArduCopter system as a case study.

Strengths
The application of s(CASP) for semantic analysis in assurance cases is novel. The paper clearly demonstrates how s(CASP) can handle logical reasoning tasks essential for this purpose.
 The paper provides a detailed methodology, from the formalization of assurance statements to the transformation into logical predicates and the subsequent analysis using s(CASP).
Using ArduCopter as a case study adds practical relevance and demonstrates the feasibility and effectiveness of the proposed approach.

Weaknesses

>>>>>>>>>>>>
16
>>>>>>>>>>>>
- Limited discussion on scalability: while the paper mentions enhancements to s(CASP) for scalability, it lacks a detailed discussion on the limitations and potential performance issues when applied to larger and more complex assurance cases.

[Anitha] Add paragraph on scalability issues - most programs are grounded; scasp can reason; in future, scasp will be improved for large/complex assurance case.
it has not been a showstopper
scasp is under development

output in HTML in prolog format; human factors need to be improved in future. 

interactivity/user understandability of the explanation is not in terms of assurance case; but ASP 


>>>>>>>>>>>>
17
>>>>>>>>>>>>
- Assumption of domain knowledge: the methodology assumes a significant level of domain knowledge for defining adequacy and completeness rules, which might limit its applicability to more generalized assurance cases without expert input.

[Anitha] it is expected that the reviewer is already a domain expert. they don't need to know ASP. this is not a tool where someone without domain knowledge can use it 
this is just in the response 
rules can be repeatedly used; reusable patterns; correct-by-construction of assurance cases.
reducing the reviewer's cognitive burden is our goal; it is not to eliminate; domain expertise is still needed. 
useful for both the author and reviewer of assurance cases



>>>>>>>>>>>>
18
>>>>>>>>>>>>
- The evaluation is primarily focused on a single case study. Broader validation across multiple domains and assurance cases would strengthen the claims of generalizability and robustness.
[Anitha] we have done it in multiple cases - point to the report - NRC, Boeing target system (export controlled), etc. We used illustrating using Ardcuopter 

in the paper - 'we have applied to multiple  industrial strength systems with varying complexity'
cite to the report - put this is Section 4. 

----------- Originality -----------
SCORE: 4 (good)
----------- Significance -----------
SCORE: 3 (fair)
----------- Technical quality -----------
SCORE: 4 (good)
----------- Presentation -----------
SCORE: 4 (good)

